Stable Voting Rules on the Edge of Optimal Metric Distortion

We prove the existence of a randomized voting rule with metric distortion at most $2.1248$, within $0.013$ of the lower bound of $2.11264$. Our rule comes from a generalization of \emph{stable $k$-lotteries} developed in the context of committee selection. In contrast to prior work, our rule samples from a single distribution derived from a zero-sum game, without mixing between voting rules. Our result also gives sharp distortion bounds for stable $k$-lotteries. In particular we show that stable $2$-lotteries have distortion $7/3$, despite only relying on aggregate preferences over triples of candidates, and that stable $2$-lotteries are optimal in this class of voting rules.

==> figures/2.124/certificate-g-stretched.dat <==
x g
0.000000 0.000000
0.002372 0.001192
0.004744 0.002383
0.007116 0.003575
0.009488 0.004766
0.011860 0.005958
0.014231 0.007149
0.016603 0.008341
0.018975 0.009533
0.021347 0.010724
0.023719 0.011916
0.026091 0.013107
0.028463 0.014299
0.030835 0.015491
0.033207 0.016682
0.035579 0.017874
0.037951 0.019065
0.040323 0.020257
0.042694 0.021448
0.045066 0.022640
0.047438 0.023832
0.049810 0.025023
0.052182 0.026215
0.054554 0.027406
0.056926 0.028598
0.059298 0.029789
0.061670 0.030981
0.064042 0.032173
0.066414 0.033364
0.068786 0.034556
0.071157 0.035747
0.073529 0.036939
0.075901 0.038131
0.078273 0.039322
0.080645 0.040514
0.083017 0.041705
0.085389 0.042897
0.087761 0.044088
0.090133 0.045280
0.092505 0.046472
0.094877 0.047663
0.097249 0.048855
0.099620 0.050046
0.101992 0.051238
0.104364 0.052429
0.106736 0.053621
0.109108 0.054813
0.111480 0.056004
0.113852 0.057196
0.116224 0.058387
0.118596 0.059579
0.120968 0.060771
0.123340 0.061962
0.125712 0.063154
0.128083 0.064345
0.130455 0.065537
0.132827 0.066728
0.135199 0.067920
0.137571 0.069112
0.139943 0.070303
0.142315 0.071495
0.144687 0.072686
0.147059 0.073878
0.149431 0.075069
0.151803 0.076261
0.154175 0.077453
0.156546 0.078644
0.158918 0.079836
0.161290 0.081027
0.163662 0.082219
0.166034 0.083410
0.168406 0.084602
0.170778 0.085794
0.173150 0.086985
0.175522 0.088177
0.177894 0.089368
0.180266 0.090560
0.182638 0.091752
0.185009 0.092943
0.187381 0.094135
0.189753 0.095326
0.192125 0.096518
0.194497 0.097709
0.196869 0.098901
0.199241 0.100093
0.201613 0.101284
0.203985 0.102476
0.206357 0.103667
0.208729 0.104859
0.211101 0.106050
0.213472 0.107242
0.215844 0.108434
0.218216 0.109625
0.220588 0.110817
0.222960 0.112008
0.225332 0.113200
0.227704 0.114392
0.230076 0.115583
0.232448 0.116775
0.234820 0.117966
0.237192 0.119158
0.239564 0.120349
0.241935 0.121541
0.244307 0.122733
0.246679 0.123924
0.249051 0.125116
0.250000 0.125592
0.253798 0.125660
0.260129 0.125774
0.266459 0.125889
0.272789 0.126006
0.279120 0.126123
0.285450 0.126242
0.291781 0.126362
0.298111 0.126484
0.304442 0.126606
0.310772 0.126730
0.317102 0.126855
0.323433 0.126982
0.329763 0.127110
0.330001 0.127114
0.332702 0.128308
0.335508 0.129555
0.338315 0.130807
0.341121 0.132066
0.343928 0.133332
0.346734 0.134607
0.349541 0.135891
0.352347 0.137186
0.355154 0.138492
0.357960 0.139809
0.360767 0.141139
0.363574 0.142484
0.366380 0.143834
0.369187 0.145188
0.371993 0.146546
0.374800 0.147908
0.377606 0.149279
0.380413 0.150690
0.383219 0.152140
0.386026 0.153625
0.388832 0.155140
0.390000 0.155779
0.391176 0.156795
0.393190 0.158534
0.395204 0.160272
0.397218 0.162011
0.399232 0.163750
0.401246 0.165488
0.403260 0.167227
0.405274 0.168966
0.407288 0.170704
0.409302 0.172443
0.411316 0.174182
0.413330 0.175921
0.415344 0.177659
0.417358 0.179398
0.419372 0.181137
0.421386 0.182875
0.423400 0.184614
0.425414 0.186353
0.427428 0.188092
0.429442 0.189830
0.431456 0.191569
0.433470 0.193308
0.435484 0.195046
0.437498 0.196785
0.439512 0.198524
0.441526 0.200263
0.443540 0.202001
0.445554 0.203740
0.447568 0.205479
0.449582 0.207217
0.451596 0.208956
0.453610 0.210695
0.455624 0.212434
0.457638 0.214172
0.459652 0.215911
0.461666 0.217650
0.463680 0.219388
0.465694 0.221127
0.467708 0.222866
0.469722 0.224605
0.471736 0.226343
0.473750 0.228082
0.475764 0.229821
0.477778 0.231559
0.479792 0.233298
0.481806 0.235037
0.483820 0.236775
0.485834 0.238514
0.487848 0.240253
0.489862 0.241992
0.491876 0.243730
0.493890 0.245469
0.495904 0.247208
0.497918 0.248946
0.499932 0.250685
0.501946 0.252424
0.503960 0.254163
0.505974 0.255901
0.507988 0.257640
0.510002 0.259379
0.512016 0.261117
0.514030 0.262856
0.516044 0.264595
0.518058 0.266334
0.520072 0.268072
0.522086 0.269811
0.524100 0.271550
0.526114 0.273288
0.528128 0.275027
0.530142 0.276766
0.532156 0.278505
0.534170 0.280243
0.536184 0.281982
0.538198 0.283721
0.540212 0.285459
0.542226 0.287198
0.544240 0.288937
0.546254 0.290676
0.548268 0.292414
0.550282 0.294153
0.552296 0.295892
0.554310 0.297630
0.556324 0.299369
0.558338 0.301108
0.560352 0.302847
0.562285 0.304516
0.562366 0.304585
0.564380 0.306324
0.566394 0.308063
0.568408 0.309801
0.570422 0.311540
0.572436 0.313279
0.574450 0.315017
0.576464 0.316756
0.578478 0.318495
0.580492 0.320234
0.582506 0.321972
0.584520 0.323711
0.586534 0.325450
0.588548 0.327188
0.590562 0.328927
0.592576 0.330666
0.594590 0.332405
0.596604 0.334143
0.598618 0.335882
0.600632 0.337621
0.602646 0.339359
0.604660 0.341098
0.606674 0.342837
0.608688 0.344576
0.610702 0.346314
0.612716 0.348053
0.614730 0.349792
0.616744 0.351530
0.618758 0.353269
0.620772 0.355008
0.622786 0.356747
0.624800 0.358485
0.626813 0.360224
0.628827 0.361963
0.630841 0.363701
0.632855 0.365440
0.634869 0.367179
0.636883 0.368918
0.638897 0.370656
0.640911 0.372395
0.642925 0.374134
0.644939 0.375872
0.646953 0.377611
0.648967 0.379350
0.650981 0.381088
0.652995 0.382827
0.655009 0.384566
0.657023 0.386305
0.659037 0.388043
0.661051 0.389782
0.663065 0.391521
0.665079 0.393259
0.667093 0.394998
0.669107 0.396737
0.671121 0.398476
0.673135 0.400214
0.675149 0.401953
0.677163 0.403692
0.679177 0.405430
0.681191 0.407169
0.683205 0.408908
0.685219 0.410647
0.687233 0.412385
0.689247 0.414124
0.691261 0.415863
0.693275 0.417601
0.695289 0.419340
0.697303 0.421079
0.699317 0.422818
0.701331 0.424556
0.703345 0.426295
0.705359 0.428034
0.707373 0.429772
0.709387 0.431511
0.711401 0.433250
0.713415 0.434989
0.715429 0.436727
0.717443 0.438466
0.719457 0.440205
0.721471 0.441943
0.723485 0.443682
0.725499 0.445421
0.727513 0.447160
0.729527 0.448898
0.731541 0.450637
0.733555 0.452376
0.735569 0.454114
0.737583 0.455853
0.739597 0.457592
0.740000 0.457940
0.742519 0.459876
0.745668 0.462410
0.748816 0.464967
0.751965 0.467548
0.755113 0.470152
0.758262 0.472780
0.761411 0.475432
0.764559 0.478107
0.767708 0.480808
0.770856 0.483535
0.774005 0.486301
0.777154 0.489109
0.780302 0.491955
0.783451 0.494834
0.786599 0.497756
0.789748 0.500729
0.792897 0.503728
0.796045 0.506744
0.799194 0.509777
0.802343 0.512830
0.805491 0.515901
0.808640 0.518992
0.811788 0.522102
0.814937 0.525232
0.818086 0.528381
0.821234 0.531551
0.824383 0.534743
0.827531 0.537956
0.830680 0.541189
0.833829 0.544437
0.836977 0.547696
0.840000 0.550835
0.840116 0.551052
0.843023 0.556539
0.845930 0.562124
0.848837 0.567809
0.851744 0.573593
0.854651 0.579476
0.857558 0.585458
0.860465 0.591539
0.863372 0.597719
0.866279 0.603999
0.869186 0.610377
0.872093 0.616855
0.875000 0.623432
0.877907 0.630108
0.880814 0.636883
0.883721 0.643757
0.886628 0.650730
0.889535 0.657802
0.892442 0.664974
0.895349 0.672244
0.898256 0.679614
0.901163 0.687083
0.904070 0.694651
0.906977 0.702318
0.909884 0.710084
0.912791 0.717950
0.915698 0.725914
0.918605 0.733978
0.921512 0.742140
0.924419 0.750402
0.927326 0.758763
0.930233 0.767223
0.933140 0.775782
0.936047 0.784441
0.938953 0.793198
0.941860 0.802054
0.944767 0.811010
0.947674 0.820065
0.950581 0.829219
0.953488 0.838472
0.956395 0.847824
0.959302 0.857275
0.962209 0.866825
0.965116 0.876475
0.968023 0.886224
0.970930 0.896071
0.973837 0.906018
0.976744 0.916064
0.979651 0.926209
0.982558 0.936453
0.985465 0.946797
0.988372 0.957239
0.991279 0.967781
0.994186 0.978421
0.997093 0.989161
1.000000 1.000000


==> figures/2.124/certificate-phase-labels.dat <==
x y label
0.290000 0.93 2
0.565000 0.93 1
0.790000 0.93 3


==> figures/2.124/certificate-piece2.dat <==
x y
0.250000 1
0.330000 1


==> figures/2.124/certificate-piece4.dat <==
x y
0.390000 1
0.740000 1


==> figures/2.124/certificate-piece5.dat <==
x y
0.740000 1
0.840000 1

